Spying on the quickly variable optical sky with the fast optical photometer SiFAP2

The development of detectors with a high time resolution has been pivotal to our comprehension of neutron stars and the accurate measurement of their properties. While high-time resolution astronomy has become a standard in the radio and the high-/very-high-energy bands, progress in the visible band has been comparatively much slower. SiFAP2 is a high-speed optical photometer mounted at the INAF Telescopio Nazionale Galileo. Its potential emerged with the discovery of the first two optical millisecond pulsars: these are among the most efficient particle accelerators and natural laboratories of fundamental physics. Optical millisecond pulsations challenge the standard pulsar paradigm, requiring innovative solutions. Higher photon counting statistics of optical telescopes, compared to high-energy instruments, attain unprecedented sensitivity for weak pulsed signals from bright accreting neutron stars, which are the best candidates for still undetected continuous gravitational waves.

==> instructions.txt <==
Dear Author,

Here are a few suggestions, in order to make an Editor's life easier.


Authors should always double-check warning messages.  

--Bibliography-- We warmly suggest to use mem_demo_bib.tex as a template for your proceedings. In order to properly compile this version you need to construct a bibliography file, exporting citations from ADS, e.g. bonifacio.bib. This will automatically produce the bibliography in the correct format with the A&A style. 
In case this is not suitable for you, you can make the bibliography yourself. Note that this should be done with the bibliography style shown in mem_demo.tex. No other bibliography format will be accepted.

--Figures-- Figures may be in several formats, e.g. EPS, JPEG, PNG, PDF. However, the only accepted PDF files are original adobe acrobat PDF. Conversion from other formats to PDF - through the use of either unix-commands or software available on the web - should be avoided.

For any questions/comments please contact me (giuliana.fiorentino@inaf.it) and/or the Memorie della SAIt editorial board (memsait.editorialboard@inaf.it).

Thanks you in advance for your collaboration,

Giuliana Fiorentino
Editor in Chief


